MaMaDroid2.0 -- The Holes of Control Flow Graphs

Android malware is a continuously expanding threat to billions of mobile users around the globe. Detection systems are updated constantly to address these threats. However, a backlash takes the form of evasion attacks, in which an adversary changes malicious samples such that those samples will be misclassified as benign. This paper fully inspects a well-known Android malware detection system, MaMaDroid, which analyzes the control flow graph of the application. Changes to the portion of benign samples in the train set and models are considered to see their effect on the classifier. The changes in the ratio between benign and malicious samples have a clear effect on each one of the models, resulting in a decrease of more than 40% in their detection rate. Moreover, adopted ML models are implemented as well, including 5-NN, Decision Tree, and Adaboost. Exploration of the six models reveals a typical behavior in different cases, of tree-based models and distance-based models. Moreover, three novel attacks that manipulate the CFG and their detection rates are described for each one of the targeted models. The attacks decrease the detection rate of most of the models to 0%, with regards to different ratios of benign to malicious apps. As a result, a new version of MaMaDroid is engineered. This model fuses the CFG of the app and static analysis of features of the app. This improved model is proved to be robust against evasion attacks targeting both CFG-based models and static analysis models, achieving a detection rate of more than 90% against each one of the attacks.

==> realiability_former_algs_full.txt <==
x y 
0.1 1.0
0.2 1.0
0.3 1.0
0.4 1.0
0.5 1.0
0.6 1.0
0.7 1.0
0.8 1.0
0.9 1.0
1.0 1.0

0.1 0.5535074607016263
0.2 0.6764969199600556
0.3 0.7213793292628947
0.4 0.7971548254884672
0.5 0.8140585900310949
0.6 0.8274650239786963
0.7 0.8612725530639517
0.8 0.886336755661641
0.9 0.8886683093916586
1.0 0.8962458590142159

0.1 0.3812485390056063
0.2 0.44942652891796064
0.3 0.5280470274016758
0.4 0.6130200823888231
0.5 0.6607618318600035
0.6 0.6623580014056917
0.7 0.7169908511561625
0.8 0.7186152313066982
0.9 0.7492113143707408
1.0 0.7579750682735032

1nn
3nn
rf


==> realiability_former_algs_hole.txt <==
x y 
0.1 1.0
0.2 1.0
0.3 1.0
0.4 1.0
0.5 1.0
0.6 1.0
0.7 1.0
0.8 1.0
0.9 1.0
1.0 1.0

0.1 0.5669138946492276
0.2 0.6875718001776392
0.3 0.7097215606128066
0.4 0.7814168378108484
0.5 0.8093954825710596
0.6 0.8420372347913063
0.7 0.8583581109014297
0.8 0.8647698836589781
0.9 0.8840052019316235
1.0 0.8904169746891719

0.1 0.41971735289377066
0.2 0.4872782763192912
0.3 0.5761204322933973
0.4 0.6522008547757501
0.5 0.6940902672250232
0.6 0.7021125602216576
0.7 0.7490978465650768
0.8 0.7503575600691348
0.9 0.7807028134428021
1.0 0.7882289273926331

1nn
3nn
rf


==> realiability_former_algs_original.txt <==
x y 
0.1 1.0
0.2 1.0
0.3 1.0
0.4 1.0
0.5 1.0
0.6 1.0
0.7 1.0
0.8 1.0
0.9 1.0
1.0 1.0

0.1 0.543015468916547
0.2 0.649684052064853
0.3 0.7213793292628947
0.4 0.7796681725133351
0.5 0.8058981519760333
0.6 0.8449516769538283
0.7 0.8571923340364208
0.8 0.8694329911190133
0.9 0.8752618754440573
1.0 0.9055720739342864

0.1 0.42611677550354987
0.2 0.42458688864773975
0.3 0.4358007133001429
0.4 0.4660634392159947
0.5 0.48903910725021194
0.6 0.496614130479615
0.7 0.49747474673991887
0.8 0.5083289302826695
0.9 0.5363018641053559
1.0 0.5385455402429611

1nn
3nn
rf


==> tikz/detection_former_algs_full.txt <==
x y 
0.1 0.40384615384615385
0.2 0.2692307692307692
0.3 0.18956043956043955
0.4 0.1346153846153846
0.5 0.1282051282051282
0.6 0.10897435897435898
0.7 0.09432234432234432
0.8 0.07417582417582418
0.9 0.0641025641025641
1.0 0.0695970695970696


0.1 0.32875457875457875
0.2 0.13736263736263737
0.3 0.06776556776556776
0.4 0.047619047619047616
0.5 0.02564102564102564
0.6 0.03296703296703297
0.7 0.020146520146520148
0.8 0.009157509157509158
0.9 0.010073260073260074
1.0 0.009157509157509158


0.1 0.05860805860805861
0.2 0.0
0.3 0.0
0.4 0.0
0.5 0.0
0.6 0.0
0.7 0.0
0.8 0.0
0.9 0.0
1.0 0.0

1nn
3nn
rf


==> tikz/detection_former_algs_hole.txt <==
x y 
0.1 0.3772893772893773
0.2 0.2564102564102564
0.3 0.2032967032967033
0.4 0.13644688644688643
0.5 0.11996336996336997
0.6 0.09981684981684982
0.7 0.08424908424908426
0.8 0.06868131868131869
0.9 0.07326007326007326
1.0 0.06318681318681318

0.1 0.30036630036630035
0.2 0.13644688644688643
0.3 0.08058608058608059
0.4 0.045787545787545784
0.5 0.029304029304029304
0.6 0.027472527472527472
0.7 0.016483516483516484
0.8 0.013736263736263736
0.9 0.015567765567765568
1.0 0.009157509157509158

0.1 0.05402930402930403
0.2 0.0
0.3 0.0
0.4 0.0
0.5 0.0
0.6 0.0
0.7 0.0
0.8 0.0
0.9 0.0
1.0 0.0

1nn
3nn
rf


==> tikz/detection_former_algs_original.txt <==
x y 
0.1 0.38644688644688646
0.2 0.27014652014652013
0.3 0.16941391941391942
0.4 0.14743589743589744
0.5 0.11538461538461539
0.6 0.09340659340659341
0.7 0.08974358974358974
0.8 0.076007326007326
0.9 0.07326007326007326
1.0 0.06318681318681318

0.1 0.3342490842490842
0.2 0.1401098901098901
0.3 0.07967032967032966
0.4 0.05036630036630037
0.5 0.03571428571428571
0.6 0.027472527472527472
0.7 0.009157509157509158
0.8 0.015567765567765568
0.9 0.014652014652014652
1.0 0.01098901098901099

0.1 0.695054945054945
0.2 0.5146520146520146
0.3 0.38095238095238093
0.4 0.2573260073260073
0.5 0.2573260073260073
0.6 0.2316849816849817
0.7 0.2078754578754579
0.8 0.19688644688644688
0.9 0.1749084249084249
1.0 0.17124542124542125



==> tikz/detection_former_algs_random.txt <==
x y 
0.1 0.3782051282051282
0.2 0.23351648351648352
0.3 0.1575091575091575
0.4 0.14743589743589744
0.5 0.1108058608058608
0.6 0.07967032967032966
0.7 0.07509157509157509
0.8 0.0815018315018315
0.9 0.06318681318681318
1.0 0.056776556776556776

0.1 0.3131868131868132
0.2 0.11721611721611722
0.3 0.07142857142857142
0.4 0.057692307692307696
0.5 0.03296703296703297
0.6 0.016483516483516484
0.7 0.018315018315018316
0.8 0.016483516483516484
0.9 0.008241758241758242
1.0 0.013736263736263736

0.1 0.2967032967032967
0.2 0.17124542124542125
0.3 0.10531135531135531
0.4 0.07051282051282051
0.5 0.06776556776556776
0.6 0.06043956043956044
0.7 0.05860805860805861
0.8 0.05036630036630037
0.9 0.046703296703296704
1.0 0.04304029304029304

1nn
3nn
rf


==> tikz/detection_new_algs_full.txt <==
x y 
0.1 0.0027472527472527475
0.2 0.0
0.3 0.0
0.4 0.0
0.5 0.0
0.6 0.0
0.7 0.0
0.8 0.0
0.9 0.0
1.0 0.0

0.1 0.27197802197802196
0.2 0.08791208791208792
0.3 0.039377289377289376
0.4 0.02197802197802198
0.5 0.005494505494505495
0.6 0.004578754578754579
0.7 0.008241758241758242
0.8 0.0018315018315018315
0.9 0.0
1.0 0.0027472527472527475

0.1 0.4551282051282051
0.2 0.3782051282051282
0.3 0.0
0.4 0.0
0.5 0.0
0.6 0.0
0.7 0.0
0.8 0.0
0.9 0.0
1.0 0.0

0.1 0.3553113553113553
0.2 0.19230769230769232
0.3 0.08058608058608059
0.4 0.04304029304029304
0.5 0.045787545787545784
0.6 0.08424908424908426
0.7 0.10897435897435898
0.8 0.08241758241758242
0.9 0.06227106227106227
1.0 0.08058608058608059

0.1 0.1108058608058608
0.2 0.0018315018315018315
0.3 0.0
0.4 0.0
0.5 0.0
0.6 0.0
0.7 0.0
0.8 0.0
0.9 0.0
1.0 0.0

0.1 0.003663003663003663
0.2 0.0009157509157509158
0.3 0.0027472527472527475
0.4 0.0009157509157509158
0.5 0.0009157509157509158
0.6 0.0009157509157509158
0.7 0.0009157509157509158
0.8 0.0
0.9 0.0
1.0 0.0

0.1 0.2857142857142857
0.2 0.14835164835164835
0.3 0.12087912087912088
0.4 0.07783882783882784
0.5 0.04945054945054945
0.6 0.05311355311355311
0.7 0.054945054945054944
0.8 0.040293040293040296
0.9 0.03388278388278388
1.0 0.01098901098901099

0.1 0.28205128205128205
0.2 0.08516483516483517
0.3 0.04487179487179487
0.4 0.0347985347985348
0.5 0.031135531135531136
0.6 0.027472527472527472
0.7 0.02564102564102564
0.8 0.024725274725274724
0.9 0.026556776556776556
1.0 0.031135531135531136

0.1 0.003663003663003663
0.2 0.0018315018315018315
0.3 0.0027472527472527475
0.4 0.0
0.5 0.0
0.6 0.0009157509157509158
0.7 0.0009157509157509158
0.8 0.0
0.9 0.0
1.0 0.0

0.1 0.09981684981684982
0.2 0.06318681318681318
0.3 0.03663003663003663
0.4 0.011904761904761904
0.5 0.008241758241758242
0.6 0.027472527472527472
0.7 0.029304029304029304
0.8 0.009157509157509158
0.9 0.026556776556776556
1.0 0.00641025641025641

0.1 0.184981684981685
0.2 0.04212454212454213
0.3 0.039377289377289376
0.4 0.016483516483516484
0.5 0.03388278388278388
0.6 0.0
0.7 0.0009157509157509158
0.8 0.004578754578754579
0.9 0.0018315018315018315
1.0 0.003663003663003663

0.1 0.0641025641025641
0.2 0.02564102564102564
0.3 0.021062271062271064
0.4 0.004578754578754579
0.5 0.003663003663003663
0.6 0.008241758241758242
0.7 0.009157509157509158
0.8 0.005494505494505495
0.9 0.003663003663003663
1.0 0.00641025641025641

lr
knn
nb
dt
rbfsvm
rf
ada
gbc
et
xgboost
lightgbm
catboost


==> tikz/detection_new_algs_hole.txt <==
x y 
0.1 0.014652014652014652
0.2 0.0
0.3 0.0
0.4 0.0
0.5 0.0
0.6 0.0
0.7 0.0
0.8 0.0
0.9 0.0
1.0 0.0

0.1 0.25274725274725274
0.2 0.07967032967032966
0.3 0.03205128205128205
0.4 0.0173992673992674
0.5 0.00641025641025641
0.6 0.007326007326007326
0.7 0.0009157509157509158
0.8 0.0009157509157509158
0.9 0.0009157509157509158
1.0 0.0

0.1 0.3241758241758242
0.2 0.2875457875457875
0.3 0.0
0.4 0.0
0.5 0.0
0.6 0.0
0.7 0.0
0.8 0.0
0.9 0.0
1.0 0.0

0.1 0.32967032967032966
0.2 0.1446886446886447
0.3 0.05128205128205128
0.4 0.037545787545787544
0.5 0.056776556776556776
0.6 0.08516483516483517
0.7 0.07417582417582418
0.8 0.0641025641025641
0.9 0.0347985347985348
1.0 0.055860805860805864

0.1 0.10073260073260074
0.2 0.0018315018315018315
0.3 0.0
0.4 0.0
0.5 0.0
0.6 0.0
0.7 0.0
0.8 0.0
0.9 0.0
1.0 0.0

0.1 0.04395604395604396
0.2 0.01098901098901099
0.3 0.015567765567765568
0.4 0.010073260073260074
0.5 0.010073260073260074
0.6 0.01282051282051282
0.7 0.0027472527472527475
0.8 0.004578754578754579
0.9 0.0027472527472527475
1.0 0.003663003663003663

0.1 0.11813186813186813
0.2 0.056776556776556776
0.3 0.046703296703296704
0.4 0.029304029304029304
0.5 0.03021978021978022
0.6 0.03021978021978022
0.7 0.026556776556776556
0.8 0.028388278388278388
0.9 0.028388278388278388
1.0 0.0

0.1 0.2261904761904762
0.2 0.04945054945054945
0.3 0.045787545787545784
0.4 0.038461538461538464
0.5 0.028388278388278388
0.6 0.028388278388278388
0.7 0.027472527472527472
0.8 0.026556776556776556
0.9 0.026556776556776556
1.0 0.03296703296703297

0.1 0.040293040293040296
0.2 0.014652014652014652
0.3 0.0173992673992674
0.4 0.010073260073260074
0.5 0.009157509157509158
0.6 0.011904761904761904
0.7 0.0027472527472527475
0.8 0.004578754578754579
0.9 0.0027472527472527475
1.0 0.003663003663003663

0.1 0.09706959706959707
0.2 0.07417582417582418
0.3 0.039377289377289376
0.4 0.01098901098901099
0.5 0.00641025641025641
0.6 0.024725274725274724
0.7 0.03388278388278388
0.8 0.008241758241758242
0.9 0.03021978021978022
1.0 0.005494505494505495

0.1 0.20512820512820512
0.2 0.040293040293040296
0.3 0.04395604395604396
0.4 0.01282051282051282
0.5 0.040293040293040296
0.6 0.0
0.7 0.0
0.8 0.0018315018315018315
0.9 0.0009157509157509158
1.0 0.0027472527472527475

0.1 0.06043956043956044
0.2 0.022893772893772892
0.3 0.023809523809523808
0.4 0.005494505494505495
0.5 0.004578754578754579
0.6 0.008241758241758242
0.7 0.01098901098901099
0.8 0.005494505494505495
0.9 0.003663003663003663
1.0 0.005494505494505495

lr
knn
nb
dt
rbfsvm
rf
ada
gbc
et
xgboost
lightgbm
catboost


==> tikz/detection_new_algs_original.txt <==
x y 
0.1 0.42032967032967034
0.2 0.0
0.3 0.0
0.4 0.0
0.5 0.0
0.6 0.0
0.7 0.0
0.8 0.0
0.9 0.0
1.0 0.0

0.1 0.2793040293040293
0.2 0.09523809523809523
0.3 0.029304029304029304
0.4 0.0173992673992674
0.5 0.013736263736263736
0.6 0.00641025641025641
0.7 0.0018315018315018315
0.8 0.004578754578754579
0.9 0.0
1.0 0.0009157509157509158

0.1 0.6318681318681318
0.2 0.21794871794871795
0.3 0.0
0.4 0.0
0.5 0.0
0.6 0.0
0.7 0.0
0.8 0.0
0.9 0.0
1.0 0.0

0.1 0.8965201465201466
0.2 0.8891941391941391
0.3 0.8690476190476191
0.4 0.8571428571428571
0.5 0.8543956043956044
0.6 0.8443223443223443
0.7 0.8424908424908425
0.8 0.8516483516483516
0.9 0.8415750915750916
1.0 0.836996336996337

0.1 0.10531135531135531
0.2 0.004578754578754579
0.3 0.0009157509157509158
0.4 0.0
0.5 0.0
0.6 0.0
0.7 0.0
0.8 0.0
0.9 0.0
1.0 0.0

0.1 0.8901098901098901
0.2 0.8653846153846154
0.3 0.8443223443223443
0.4 0.8397435897435898
0.5 0.8205128205128205
0.6 0.8076923076923077
0.7 0.8076923076923077
0.8 0.8040293040293041
0.9 0.8003663003663004
1.0 0.8021978021978022

0.1 0.6996336996336996
0.2 0.5879120879120879
0.3 0.4606227106227106
0.4 0.3342490842490842
0.5 0.304029304029304
0.6 0.29304029304029305
0.7 0.24267399267399267
0.8 0.2032967032967033
0.9 0.16025641025641027
1.0 0.14743589743589744

0.1 0.7316849816849816
0.2 0.6373626373626373
0.3 0.5741758241758241
0.4 0.5357142857142857
0.5 0.5119047619047619
0.6 0.4734432234432234
0.7 0.44047619047619047
0.8 0.4166666666666667
0.9 0.3965201465201465
1.0 0.38644688644688646

0.1 0.9029304029304029
0.2 0.8736263736263736
0.3 0.8617216117216118
0.4 0.8452380952380952
0.5 0.8351648351648352
0.6 0.8333333333333334
0.7 0.825091575091575
0.8 0.8305860805860806
0.9 0.8214285714285714
1.0 0.8122710622710623

0.1 0.8983516483516484
0.2 0.8617216117216118
0.3 0.836996336996337
0.4 0.8159340659340659
0.5 0.8131868131868132
0.6 0.793040293040293
0.7 0.8058608058608059
0.8 0.7875457875457875
0.9 0.7774725274725275
1.0 0.7738095238095238

0.1 0.8681318681318682
0.2 0.8131868131868132
0.3 0.7811355311355311
0.4 0.7573260073260073
0.5 0.7509157509157509
0.6 0.7271062271062271
0.7 0.717948717948718
0.8 0.7106227106227107
0.9 0.706959706959707
1.0 0.7051282051282052

0.1 0.8763736263736264
0.2 0.836996336996337
0.3 0.8141025641025641
0.4 0.7976190476190477
0.5 0.7802197802197802
0.6 0.7802197802197802
0.7 0.7765567765567766
0.8 0.7637362637362637
0.9 0.7573260073260073
1.0 0.7582417582417582

lr
knn
nb
dt
rbfsvm
rf
ada
gbc
et
xgboost
lightgbm
catboost


==> tikz/detection_new_algs_random.txt <==
x y 
0.1 0.4056776556776557
0.2 0.0
0.3 0.0
0.4 0.0
0.5 0.0
0.6 0.15476190476190477
0.7 0.0
0.8 0.0
0.9 0.0
1.0 0.0

0.1 0.2445054945054945
0.2 0.08058608058608059
0.3 0.03571428571428571
0.4 0.016483516483516484
0.5 0.010073260073260074
0.6 0.00641025641025641
0.7 0.0018315018315018315
0.8 0.0018315018315018315
0.9 0.0027472527472527475
1.0 0.0018315018315018315

0.1 0.2802197802197802
0.2 0.1043956043956044
0.3 0.0
0.4 0.0
0.5 0.0
0.6 0.0
0.7 0.0
0.8 0.0
0.9 0.0
1.0 0.0

0.1 0.4413919413919414
0.2 0.3836996336996337
0.3 0.3360805860805861
0.4 0.3305860805860806
0.5 0.32234432234432236
0.6 0.3058608058608059
0.7 0.3067765567765568
0.8 0.2893772893772894
0.9 0.29120879120879123
1.0 0.28846153846153844

0.1 0.09432234432234432
0.2 0.0009157509157509158
0.3 0.0
0.4 0.0
0.5 0.0
0.6 0.0
0.7 0.0
0.8 0.0
0.9 0.0
1.0 0.0

0.1 0.3965201465201465
0.2 0.34065934065934067
0.3 0.30036630036630035
0.4 0.27014652014652013
0.5 0.27106227106227104
0.6 0.25366300366300365
0.7 0.2518315018315018
0.8 0.2326007326007326
0.9 0.22985347985347984
1.0 0.22985347985347984

0.1 0.34706959706959706
0.2 0.23901098901098902
0.3 0.17307692307692307
0.4 0.1336996336996337
0.5 0.10531135531135531
0.6 0.10073260073260074
0.7 0.07967032967032966
0.8 0.08516483516483517
0.9 0.07051282051282051
1.0 0.05128205128205128

0.1 0.36446886446886445
0.2 0.27014652014652013
0.3 0.21611721611721613
0.4 0.19322344322344323
0.5 0.17582417582417584
0.6 0.1575091575091575
0.7 0.14194139194139194
0.8 0.1346153846153846
0.9 0.12362637362637363
1.0 0.11996336996336997

0.1 0.40201465201465203
0.2 0.34065934065934067
0.3 0.32234432234432236
0.4 0.2893772893772894
0.5 0.2875457875457875
0.6 0.2857142857142857
0.7 0.2692307692307692
0.8 0.24816849816849818
0.9 0.25824175824175827
1.0 0.2518315018315018

0.1 0.42857142857142855
0.2 0.36813186813186816
0.3 0.3305860805860806
0.4 0.32142857142857145
0.5 0.2967032967032967
0.6 0.30036630036630035
0.7 0.3086080586080586
0.8 0.29212454212454214
0.9 0.28205128205128205
1.0 0.28296703296703296

0.1 0.413003663003663
0.2 0.34523809523809523
0.3 0.31227106227106227
0.4 0.28846153846153844
0.5 0.2774725274725275
0.6 0.2683150183150183
0.7 0.2600732600732601
0.8 0.25457875457875456
0.9 0.2454212454212454
1.0 0.24267399267399267

0.1 0.4230769230769231
0.2 0.336996336996337
0.3 0.3424908424908425
0.4 0.29853479853479853
0.5 0.30952380952380953
0.6 0.30494505494505497
0.7 0.31227106227106227
0.8 0.29212454212454214
0.9 0.2948717948717949
1.0 0.2847985347985348

lr
knn
nb
dt
rbfsvm
rf
ada
gbc
et
xgboost
lightgbm
catboost


==> tikz/realiability_former_algs_full.txt <==
x y 
0.1 1.0
0.2 1.0
0.3 1.0
0.4 1.0
0.5 1.0
0.6 1.0
0.7 1.0
0.8 1.0
0.9 1.0
1.0 1.0

0.1 0.5535074607016263
0.2 0.6764969199600556
0.3 0.7213793292628947
0.4 0.7971548254884672
0.5 0.8140585900310949
0.6 0.8274650239786963
0.7 0.8612725530639517
0.8 0.886336755661641
0.9 0.8886683093916586
1.0 0.8962458590142159

0.1 0.3812485390056063
0.2 0.44942652891796064
0.3 0.5280470274016758
0.4 0.6130200823888231
0.5 0.6607618318600035
0.6 0.6623580014056917
0.7 0.7169908511561625
0.8 0.7186152313066982
0.9 0.7492113143707408
1.0 0.7579750682735032

1nn
3nn
rf


==> tikz/realiability_former_algs_hole.txt <==
x y 
0.1 1.0
0.2 1.0
0.3 1.0
0.4 1.0
0.5 1.0
0.6 1.0
0.7 1.0
0.8 1.0
0.9 1.0
1.0 1.0

0.1 0.5669138946492276
0.2 0.6875718001776392
0.3 0.7097215606128066
0.4 0.7814168378108484
0.5 0.8093954825710596
0.6 0.8420372347913063
0.7 0.8583581109014297
0.8 0.8647698836589781
0.9 0.8840052019316235
1.0 0.8904169746891719

0.1 0.41971735289377066
0.2 0.4872782763192912
0.3 0.5761204322933973
0.4 0.6522008547757501
0.5 0.6940902672250232
0.6 0.7021125602216576
0.7 0.7490978465650768
0.8 0.7503575600691348
0.9 0.7807028134428021
1.0 0.7882289273926331

1nn
3nn
rf


==> tikz/realiability_former_algs_original.txt <==
x y 
0.1 1.0
0.2 1.0
0.3 1.0
0.4 1.0
0.5 1.0
0.6 1.0
0.7 1.0
0.8 1.0
0.9 1.0
1.0 1.0

0.1 0.543015468916547
0.2 0.649684052064853
0.3 0.7213793292628947
0.4 0.7796681725133351
0.5 0.8058981519760333
0.6 0.8449516769538283
0.7 0.8571923340364208
0.8 0.8694329911190133
0.9 0.8752618754440573
1.0 0.9055720739342864

0.1 0.42611677550354987
0.2 0.42458688864773975
0.3 0.4358007133001429
0.4 0.4660634392159947
0.5 0.48903910725021194
0.6 0.496614130479615
0.7 0.49747474673991887
0.8 0.5083289302826695
0.9 0.5363018641053559
1.0 0.5385455402429611

1nn
3nn
rf


==> tikz/realiability_former_algs_random.txt <==
x y 
0.1 1.0
0.2 1.0
0.3 1.0
0.4 1.0
0.5 1.0
0.6 1.0
0.7 1.0
0.8 1.0
0.9 1.0
1.0 1.0

0.1 0.545929911079069
0.2 0.6782455852575687
0.3 0.7476093087255928
0.4 0.7668446269982382
0.5 0.8187216974911302
0.6 0.8601067761989428
0.7 0.877593429174075
0.8 0.8729303217140397
0.9 0.8857538672291366
1.0 0.8985774127442335

0.1 0.43387920006770875
0.2 0.5045238330001077
0.3 0.5490492437072378
0.4 0.5889741917701365
0.5 0.6223117117229559
0.6 0.6525453327356698
0.7 0.6602148044903152
0.8 0.6752089079065552
0.9 0.7014483999163781
1.0 0.7113429420689352

1nn
3nn
rf


==> tikz/realiability_new_algs_full.txt <==
x y 
0.1 0.3316723454383739
0.2 0.42601238519517926
0.3 0.3760809400616141
0.4 0.4004894654350092
0.5 0.5952350239173363
0.6 0.49907662383898777
0.7 0.464884206538554
0.8 0.6677666696501425
0.9 0.4887917902914112
1.0 0.6957108497079616

0.1 0.46567337267012165
0.2 0.596760655514726
0.3 0.6691836772196189
0.4 0.7274634592473482
0.5 0.7693087817099192
0.6 0.7931853402672554
0.7 0.813902062703582
0.8 0.8465490857982126
0.9 0.8508792203915642
1.0 0.8655589849154626

0.1 0.47495992911368623
0.2 0.37451951239490544
0.3 0.4199256813604181
0.4 0.5050111330280038
0.5 0.5735818152553787
0.6 0.6299682514003497
0.7 0.6739168072206025
0.8 0.7092852401023841
0.9 0.7370941687558952
1.0 0.7596569796424745

0.1 1.0
0.2 1.0
0.3 1.0
0.4 1.0
0.5 1.0
0.6 1.0
0.7 1.0
0.8 1.0
0.9 1.0
1.0 1.0

0.1 0.33932384790197534
0.2 0.4631614372932098
0.3 0.5526188203727546
0.4 0.615737130817959
0.5 0.6618863580941365
0.6 0.6972103893223998
0.7 0.726544867757041
0.8 0.749283732888453
0.9 0.7681465051689917
1.0 0.7789105539368876

0.1 0.45988515951010145
0.2 0.5675088591891662
0.3 0.5926675868653322
0.4 0.6567612692759774
0.5 0.6886602881807377
0.6 0.6651144554085804
0.7 0.720249680037636
0.8 0.7182650764552942
0.9 0.745296978447515
1.0 0.7710726753647121

0.1 0.30694422854928904
0.2 0.30699150398747554
0.3 0.3070629968210977
0.4 0.30707441900443
0.5 0.30714054488225473
0.6 0.307281072888251
0.7 0.3073300038460316
0.8 0.3072751217612728
0.9 0.30724732299886903
1.0 0.30726188366106433

0.1 0.37702100468760624
0.2 0.4800993133360546
0.3 0.5385214129753957
0.4 0.582929088750364
0.5 0.6158498333449273
0.6 0.6286243049885774
0.7 0.6772203015075826
0.8 0.7150136727072272
0.9 0.7380561299694303
1.0 0.7469248393448711

0.1 0.4837032981123679
0.2 0.5744802611493315
0.3 0.5591854851334797
0.4 0.7127691660492583
0.5 0.7223141658322145
0.6 0.742362173270418
0.7 0.7653965247712929
0.8 0.7700061277844121
0.9 0.7975346140388908
1.0 0.7985963041361048

0.1 0.5860942492047522
0.2 0.6949827927810529
0.3 0.7733834323640827
0.4 0.7853049037721169
0.5 0.7767739597450112
0.6 0.7613318093581904
0.7 0.8102856840141182
0.8 0.8753980188385402
0.9 0.8118062713156026
1.0 0.8232131747661545

0.1 0.49216288746004955
0.2 0.5899056575510655
0.3 0.6562404990663484
0.4 0.6945510075972161
0.5 0.7430975716105437
0.6 0.7607360395025857
0.7 0.7882577307021459
0.8 0.7790125405845525
0.9 0.7991146207350115
1.0 0.7828306203139167

0.1 0.566580590314543
0.2 0.7037577063205738
0.3 0.6642673089558855
0.4 0.7662915376789896
0.5 0.7397558387914622
0.6 0.7632688442984175
0.7 0.802751701077445
0.8 0.821971856001781
0.9 0.8108366577783104
1.0 0.8738344647790126

lr
knn
nb
dt
rbfsvm
rf
ada
gbc
et
xgboost
lightgbm
catboost


==> tikz/realiability_new_algs_hole.txt <==
x y 
0.1 0.3312040634848531
0.2 0.42684100852666806
0.3 0.3671845096111125
0.4 0.38807111112637005
0.5 0.5958165542779469
0.6 0.47471138009925595
0.7 0.4453293851930734
0.8 0.652276980825281
0.9 0.46430956345720975
1.0 0.6943652252317207

0.1 0.4618174392950972
0.2 0.5988778510892176
0.3 0.6537295345725707
0.4 0.7308611486447734
0.5 0.765026518838752
0.6 0.800865292535848
0.7 0.827855320826514
0.8 0.8392490966380836
0.9 0.8493145069045351
1.0 0.8600760144250018

0.1 0.5911250023877661
0.2 0.457134594432662
0.3 0.4794657683923731
0.4 0.5465026159618224
0.5 0.6026683995436055
0.6 0.6507668945391998
0.7 0.6894948435766551
0.8 0.7202594993567504
0.9 0.7457377867497952
1.0 0.766441503234663

0.1 1.0
0.2 1.0
0.3 1.0
0.4 1.0
0.5 1.0
0.6 1.0
0.7 1.0
0.8 1.0
0.9 1.0
1.0 1.0

0.1 0.33931134296792254
0.2 0.4633236314220849
0.3 0.5526060039129356
0.4 0.6157539154339322
0.5 0.661828473290162
0.6 0.6974790700112448
0.7 0.726494876043612
0.8 0.7492844476934445
0.9 0.7681541324240788
1.0 0.778987493256407

0.1 0.519471228871893
0.2 0.6207817694637444
0.3 0.6520133630954565
0.4 0.7037584188646209
0.5 0.7377865836425015
0.6 0.7094381414984582
0.7 0.7691495881467337
0.8 0.7655932788834793
0.9 0.7904096586902762
1.0 0.8138764282951249

0.1 0.3069469037889563
0.2 0.30703532736935435
0.3 0.30711279442606376
0.4 0.30713400541563673
0.5 0.3071854726186076
0.6 0.30739857303482443
0.7 0.3074356161907488
0.8 0.30736480803774135
0.9 0.30733948852531834
1.0 0.3073659281356702

0.1 0.41159359664728856
0.2 0.5433843167614715
0.3 0.5995644955594952
0.4 0.641246803777577
0.5 0.6664310760682962
0.6 0.68724045733296
0.7 0.7240679070674081
0.8 0.7613877026161032
0.9 0.7767681048600368
1.0 0.7842807518445427

0.1 0.5451253911944796
0.2 0.6382499832488364
0.3 0.6092159371766861
0.4 0.751835624617
0.5 0.7687337784673077
0.6 0.7847784775813778
0.7 0.808736739517413
0.8 0.8147525407275875
0.9 0.8363586032241708
1.0 0.8303898790728477

0.1 0.5745010473293646
0.2 0.7059501668429853
0.3 0.760437899473226
0.4 0.7746467682285401
0.5 0.7816314988583118
0.6 0.7653184879583849
0.7 0.8094734628629071
0.8 0.8617638745792593
0.9 0.8186136233514762
1.0 0.8054842542010284

0.1 0.5075773891144095
0.2 0.6083569180558914
0.3 0.6676731050550706
0.4 0.7123344004379618
0.5 0.7550864517935522
0.6 0.7778176329666917
0.7 0.8038071933409583
0.8 0.7954320750361379
0.9 0.8133930939277989
1.0 0.8046485855689848

0.1 0.5611617445102826
0.2 0.6884311123223574
0.3 0.6593022237291941
0.4 0.7519442681604189
0.5 0.7362765697791802
0.6 0.7633436873385959
0.7 0.7991163090918976
0.8 0.8139333199730963
0.9 0.8145433330097996
1.0 0.8693393140638502

lr
knn
nb
dt
rbfsvm
rf
ada
gbc
et
xgboost
lightgbm
catboost


==> tikz/realiability_new_algs_original.txt <==
x y 
0.1 0.33190426566303644
0.2 0.42640948209680807
0.3 0.5521163843331329
0.4 0.615758957244522
0.5 0.5904644182510342
0.6 0.6988452818024364
0.7 0.7270980999389234
0.8 0.6650593217668455
0.9 0.7698289130434568
1.0 0.6993613244845629

0.1 0.4605035256562019
0.2 0.581036745109806
0.3 0.6724073423035403
0.4 0.7236873120759643
0.5 0.7618188109955585
0.6 0.8100461293285576
0.7 0.8192125142150438
0.8 0.8362936939775292
0.9 0.8502309948597333
1.0 0.8686884118895206

0.1 0.4109012003045631
0.2 0.38192109438886856
0.3 0.44566061130122836
0.4 0.5238513344400495
0.5 0.5912697047485571
0.6 0.6444130444665612
0.7 0.68528023166499
0.8 0.717820573664228
0.9 0.7439122243189114
1.0 0.765090968037472

0.1 1.0
0.2 1.0
0.3 1.0
0.4 1.0
0.5 1.0
0.6 1.0
0.7 1.0
0.8 1.0
0.9 1.0
1.0 1.0

0.1 0.3393715563260189
0.2 0.4630765071836219
0.3 0.5526120042235437
0.4 0.6157553896934177
0.5 0.6620948562675462
0.6 0.6975531128016601
0.7 0.7264732561538217
0.8 0.7492784900348811
0.9 0.7682142543142298
1.0 0.7787497758871808

0.1 0.7783129186190963
0.2 0.7710173820718002
0.3 0.7673336263206557
0.4 0.767429651143318
0.5 0.7664990468567259
0.6 0.7635267730142719
0.7 0.7604265016656403
0.8 0.7644605276425188
0.9 0.7587457050169812
1.0 0.7620668451219077

0.1 0.30700967562221193
0.2 0.3069677311788297
0.3 0.30697825655655553
0.4 0.3069856114791585
0.5 0.30699878439353645
0.6 0.30701678129516163
0.7 0.3070394309730171
0.8 0.3070463482909941
0.9 0.3070678832396513
1.0 0.30708262570031764

0.1 0.4996042935912498
0.2 0.48868655687721496
0.3 0.4973329556477353
0.4 0.5004060096330074
0.5 0.5159670003802381
0.6 0.5269557712800124
0.7 0.536300608546699
0.8 0.5502999523743649
0.9 0.5587472463788221
1.0 0.5653785671253548

0.1 0.8072336489175718
0.2 0.8056349572504172
0.3 0.8048483978639097
0.4 0.8014501225842314
0.5 0.7942874185607134
0.6 0.7931786221530985
0.7 0.7907985305926504
0.8 0.7991881948138327
0.9 0.7937377428668743
1.0 0.7941424693778006

0.1 0.7852757251605466
0.2 0.7584412614000522
0.3 0.7568697856626372
0.4 0.7439589095332132
0.5 0.7417576825850476
0.6 0.7410136368937152
0.7 0.736144088200966
0.8 0.7285628414829277
0.9 0.7349745256160298
1.0 0.735568063745312

0.1 0.6972841452000538
0.2 0.6667217227732194
0.3 0.6593758551313238
0.4 0.6465078119163427
0.5 0.6489278114629279
0.6 0.6456966957954897
0.7 0.6462074300339269
0.8 0.6424058500008898
0.9 0.6522645619599641
1.0 0.6469925633212107

0.1 0.7031279317328927
0.2 0.6917438763232637
0.3 0.6926606922519506
0.4 0.6918937801644176
0.5 0.6961343949164163
0.6 0.701612694476253
0.7 0.7030692609496774
0.8 0.7020312931598696
0.9 0.7079101499367852
1.0 0.7083433013094286

lr
knn
nb
dt
rbfsvm
rf
ada
gbc
et
xgboost
lightgbm
catboost


==> tikz/realiability_new_algs_random.txt <==
x y 
0.1 0.33234899989261746
0.2 0.4242696409415696
0.3 0.3700935099520307
0.4 0.3907886193938678
0.5 0.5950191020273226
0.6 0.47856315372686575
0.7 0.4477505766805929
0.8 0.6803054592746696
0.9 0.46736541428496037
1.0 0.6970954428188979

0.1 0.4548320789460144
0.2 0.5998262535258717
0.3 0.673687836126474
0.4 0.7206057568240904
0.5 0.7689607330829118
0.6 0.8188485083473083
0.7 0.8374944015968228
0.8 0.8311109003918917
0.9 0.8525381719884567
1.0 0.8704256443555487

0.1 0.6151086128589653
0.2 0.4734769848638751
0.3 0.5064302993974302
0.4 0.5734098124377001
0.5 0.6251928806286509
0.6 0.6688114365505107
0.7 0.7034894085762861
0.8 0.7321809545241962
0.9 0.754799064900637
1.0 0.7737023403068246

0.1 1.0
0.2 1.0
0.3 1.0
0.4 1.0
0.5 1.0
0.6 1.0
0.7 1.0
0.8 1.0
0.9 1.0
1.0 1.0

0.1 0.33937571149468404
0.2 0.4633908102117922
0.3 0.5526768270848159
0.4 0.6157701561978913
0.5 0.6619181513190053
0.6 0.6976872709958629
0.7 0.7264260531791706
0.8 0.7492722857231995
0.9 0.768136454119618
1.0 0.7787511060064156

0.1 0.5860412354399602
0.2 0.6246802731170726
0.3 0.6508835684912901
0.4 0.6689902620707971
0.5 0.6890520449798383
0.6 0.6936133688654786
0.7 0.7086420484147449
0.8 0.7114900412303328
0.9 0.719687548692046
1.0 0.7293763541893044

0.1 0.30701379007363294
0.2 0.30707227132274817
0.3 0.30713034194207034
0.4 0.30717167268844436
0.5 0.3071978007833338
0.6 0.3072888661108639
0.7 0.30728633557310026
0.8 0.30734199641282334
0.9 0.30736465592280504
1.0 0.30740627018686184

0.1 0.48789479760021737
0.2 0.5564282929585611
0.3 0.5953557857505085
0.4 0.6254621892916865
0.5 0.6476144386538071
0.6 0.672043159788416
0.7 0.6888386678438534
0.8 0.7023838131839268
0.9 0.7139372624790907
1.0 0.7234710242441424

0.1 0.5795887842652596
0.2 0.6074983111943464
0.3 0.5979222900617629
0.4 0.6654887153904212
0.5 0.6847763049386053
0.6 0.7058121409465323
0.7 0.7275429023950093
0.8 0.710537799907449
0.9 0.731622217816827
1.0 0.7358211235250312

0.1 0.6643384829363742
0.2 0.7057156680781074
0.3 0.7245005890358569
0.4 0.729811011516868
0.5 0.7477071710835401
0.6 0.7522446855032479
0.7 0.7553386491735503
0.8 0.7644986213102788
0.9 0.7704553886354769
1.0 0.7790540366349803

0.1 0.6051977400175138
0.2 0.6469037400469881
0.3 0.6733000354239329
0.4 0.685434720140879
0.5 0.6983108682942869
0.6 0.7182790398858768
0.7 0.7202683528440008
0.8 0.7325077923376492
0.9 0.7450897037984048
1.0 0.7395014119417928

0.1 0.6210155861960718
0.2 0.6788669988956847
0.3 0.6898193986138926
0.4 0.7142286926854005
0.5 0.7241728206747816
0.6 0.7335570081131826
0.7 0.7402703708901813
0.8 0.755101256133348
0.9 0.7550626528493797
1.0 0.7665132086748975

lr
knn
nb
dt
rbfsvm
rf
ada
gbc
et
xgboost
lightgbm
catboost


==> tikz/recip_former_algs_full.txt <==
x y 
0.1 0.5964590964590982
0.2 0.5067155067155041
0.3 0.4529914529914468
0.4 0.4194139194139137
0.5 0.4188034188034136
0.6 0.4065934065934017
0.7 0.3956043956043907
0.8 0.37973137973137466
0.9 0.3736263736263692
1.0 0.3736263736263693

0.1 0.5524013024013068
0.2 0.44810744810744735
0.3 0.4100529100529095
0.4 0.3884818884818869
0.5 0.3765771265771252
0.6 0.3760683760683743
0.7 0.36619861619861427
0.8 0.3563797313797294
0.9 0.3564306064306045
1.0 0.3553622303622281

0.1 0.46139583713131965
0.2 0.40944061823498507
0.3 0.39649656446555803
0.4 0.38026717405535426
0.5 0.37511379618595486
0.6 0.3714853670466712
0.7 0.3650826800066038
0.8 0.367292086387933
0.9 0.3626332882786192
1.0 0.35971368020813016

1nn
3nn
rf


==> tikz/recip_former_algs_hole.txt <==
x y 
0.1 0.5873015873015889
0.2 0.4914529914529879
0.3 0.4694749694749636
0.4 0.42857142857142366
0.5 0.41391941391940856
0.6 0.40293040293039795
0.7 0.38278388278387804
0.8 0.39010989010988495
0.9 0.39133089133088617
1.0 0.37667887667887284

0.1 0.5505189255189299
0.2 0.44398656898656763
0.3 0.41417378917378855
0.4 0.38949938949938856
0.5 0.3784086284086269
0.6 0.3721509971509954
0.7 0.3650793650793634
0.8 0.3621794871794852
0.9 0.36034798534798296
1.0 0.3559218559218544

0.1 0.444164599389346
0.2 0.40009544869711966
0.3 0.38695958411588643
0.4 0.3730923649484033
0.5 0.3696440745452308
0.6 0.3658472754118344
0.7 0.36100869319195344
0.8 0.3626980477728456
0.9 0.35790086386840203
1.0 0.35623976097431703

1nn
3nn
rf


==> tikz/recip_former_algs_original.txt <==
x y 
0.1 0.6056166056166077
0.2 0.5024420024419992
0.3 0.4536019536019476
0.4 0.4218559218559164
0.5 0.4194139194139142
0.6 0.39316239316238843
0.7 0.3894993894993847
0.8 0.38644688644688174
0.9 0.38217338217337743
1.0 0.3785103785103739

0.1 0.5543854293854333
0.2 0.45838420838420757
0.3 0.4074582824582817
0.4 0.39514652014651874
0.5 0.3785612535612524
0.6 0.3700142450142431
0.7 0.36319698819698637
0.8 0.3634004884004863
0.9 0.3617724867724844
1.0 0.35464997964997724

0.1 0.7353249726419581
0.2 0.6359144433385303
0.3 0.5826749139424846
0.4 0.5365968997814371
0.5 0.5224757189202314
0.6 0.5159468186276501
0.7 0.4952805492738141
0.8 0.49135878798180566
0.9 0.4757260765523897
1.0 0.4777917743748721

1nn
3nn
rf


==> tikz/recip_former_algs_random.txt <==
x y 
0.1 0.5952380952380977
0.2 0.48229548229547736
0.3 0.4450549450549391
0.4 0.43467643467642886
0.5 0.4114774114774058
0.6 0.3901098901098851
0.7 0.38583638583638113
0.8 0.39316239316238843
0.9 0.37728937728937284
1.0 0.3693528693528649

0.1 0.5456349206349245
0.2 0.43859381359381316
0.3 0.40750915750915634
0.4 0.39514652014651913
0.5 0.378561253561252
0.6 0.3642653642653623
0.7 0.3619759869759848
0.8 0.36182336182336006
0.9 0.356837606837605
1.0 0.35648148148147935

0.1 0.5368967850109958
0.2 0.47046716328354227
0.3 0.44128401239679144
0.4 0.4188651915689079
0.5 0.4100794885056631
0.6 0.40535936925983185
0.7 0.3969304794165247
0.8 0.3951648403844403
0.9 0.38557063827094484
1.0 0.386697680746023

1nn
3nn
rf


==> tikz/recip_new_algs_full.txt <==
x y 
0.1 0.659557524420024
0.2 0.44685998168498176
0.3 0.4119166666666669
0.4 0.43866541514041507
0.5 0.42023403540903465
0.6 0.38994606227106227
0.7 0.38755735653235657
0.8 0.3816679181929174
0.9 0.42354566544566485
1.0 0.3768477411477412

0.1 0.5438644688644625
0.2 0.4319902319902246
0.3 0.39942002442001784
0.4 0.38284493284492693
0.5 0.3697191697191644
0.6 0.36593406593406097
0.7 0.36361416361415905
0.8 0.35579975579975137
0.9 0.3546398046398003
1.0 0.3534798534798492

0.1 0.4930111721611727
0.2 0.5575771672771661
0.3 0.42854389499389434
0.4 0.4019179487179487
0.5 0.385265537240537
0.6 0.3744792429792432
0.7 0.3671732295482296
0.8 0.36184706959707
0.9 0.35800173992674045
1.0 0.3550651098901096

0.1 0.49023199023198566
0.2 0.4017094017093972
0.3 0.366300366300362
0.4 0.37301587301586886
0.5 0.3797313797313756
0.6 0.3894993894993848
0.7 0.39621489621489175
0.8 0.3766788766788723
0.9 0.41025641025640486
1.0 0.3797313797313756

0.1 0.4577081501831475
0.2 0.4093432844932865
0.3 0.38822554945055
0.4 0.37629276556776503
0.5 0.3686231074481069
0.6 0.36335112942612874
0.7 0.35926694139194076
0.8 0.3563039682539676
0.9 0.3539304945054947
1.0 0.35264163614163596

0.1 0.42220238095238205
0.2 0.3934859584859592
0.3 0.38237484737484706
0.4 0.3743742368742372
0.5 0.3690354090354106
0.6 0.36581196581196745
0.7 0.36706959706959863
0.8 0.3651190476190501
0.9 0.36008547008547226
1.0 0.3571398046398065

0.1 0.5617666056166047
0.2 0.5327975274725277
0.3 0.5255099206349207
0.4 0.5154608363858373
0.5 0.5108620879120868
0.6 0.5082440170940165
0.7 0.5007089743589774
0.8 0.5039878357753366
0.9 0.5049515873015873
1.0 0.5029807387057383

0.1 0.5703315934065929
0.2 0.4406995726495722
0.3 0.42148031135531167
0.4 0.38699348290598323
0.5 0.39107103174603125
0.6 0.3898045177045176
0.7 0.3814795482295474
0.8 0.3785649725274731
0.9 0.37775721916971966
1.0 0.37463159340659336

0.1 0.40758699633699746
0.2 0.3835302197802205
0.3 0.3873778998778984
0.4 0.3652014652014676
0.5 0.36429792429792623
0.6 0.3598046398046411
0.7 0.3578968253968273
0.8 0.35153235653235737
0.9 0.3515598290598292
1.0 0.35617216117216177

0.1 0.43996306471306434
0.2 0.3932754884004882
0.3 0.3888172466422468
0.4 0.38518055555555486
0.5 0.3688339896214894
0.6 0.38032071123321104
0.7 0.36112632783882775
0.8 0.3523126221001222
0.9 0.3523875915750919
1.0 0.36412330586080505

0.1 0.5089271062271056
0.2 0.4146407814407807
0.3 0.38878238705738716
0.4 0.36819311660561704
0.5 0.38084464285714276
0.6 0.3629384615384612
0.7 0.35802907509157467
0.8 0.3609438797313801
0.9 0.35639656593406616
1.0 0.3561637820512818

0.1 0.46861285103785155
0.2 0.3622186660561665
0.3 0.399342017704518
0.4 0.3647103479853483
0.5 0.3682145909645908
0.6 0.35533443223443245
0.7 0.3544817612942612
0.8 0.3541804639804633
0.9 0.3514663156288152
1.0 0.345916071428571

lr
knn
nb
dt
rbfsvm
rf
ada
gbc
et
xgboost
lightgbm
catboost


==> tikz/recip_new_algs_hole.txt <==
x y 
0.1 0.6178839743589737
0.2 0.4519836691086685
0.3 0.41985552503052587
0.4 0.44458904151404194
0.5 0.4275384920634918
0.6 0.38969960317460306
0.7 0.3834617826617831
0.8 0.3838018315018316
0.9 0.4309247252747252
1.0 0.3770474358974361

0.1 0.5314102564102504
0.2 0.42793040293039564
0.3 0.39850427350426726
0.4 0.38137973137972575
0.5 0.3707264957264905
0.6 0.3653235653235603
0.7 0.35921855921855467
0.8 0.3567155067155023
0.9 0.35558608058607616
1.0 0.35323565323564904

0.1 0.42743705738705895
0.2 0.505567521367522
0.3 0.41364041514041594
0.4 0.39362698412698394
0.5 0.3802895909645905
0.6 0.3713221306471306
0.7 0.36499441391941356
0.8 0.36042664835164834
0.9 0.3569407203907206
1.0 0.35427246642246607

0.1 0.48412698412697835
0.2 0.4047619047619001
0.3 0.36202686202685785
0.4 0.3620268620268586
0.5 0.3748473748473708
0.6 0.3864468864468813
0.7 0.372405372405368
0.8 0.3687423687423649
0.9 0.3986568986568929
1.0 0.373626373626369

0.1 0.4577161477411452
0.2 0.4093112637362658
0.3 0.38822564102564183
0.4 0.37629029304029277
0.5 0.36862402319902293
0.6 0.3633267094017088
0.7 0.3592737789987783
0.8 0.35630296092796016
0.9 0.3539321733821734
1.0 0.35263455433455426

0.1 0.42548076923076866
0.2 0.3952274114774126
0.3 0.37946581196581153
0.4 0.3716651404151404
0.5 0.3643986568986579
0.6 0.36358669108669184
0.7 0.36357295482295643
0.8 0.3618864468864473
0.9 0.3578342490842499
1.0 0.3533073870573875

0.1 0.5255688034188037
0.2 0.5140366758241774
0.3 0.5103349358974372
0.4 0.503642261904761
0.5 0.5033012667887643
0.6 0.5025579212454216
0.7 0.4946569902319927
0.8 0.5017784493284507
0.9 0.5013989621489634
1.0 0.5008973595848607

0.1 0.5236887973137984
0.2 0.4160359432234435
0.3 0.4094901098901097
0.4 0.3758374236874237
0.5 0.38154401709401725
0.6 0.3803548534798537
0.7 0.3742397130647134
0.8 0.3724286324786342
0.9 0.37275412087911997
1.0 0.36812069597069474

0.1 0.410616605616605
0.2 0.383577533577534
0.3 0.38713827838827664
0.4 0.3657326007326016
0.5 0.36121489621489694
0.6 0.3598137973137975
0.7 0.35559218559218625
0.8 0.34920329670329675
0.9 0.3513232600732597
1.0 0.3534706959706955

0.1 0.4389406440781439
0.2 0.3948349664224666
0.3 0.39412699938949947
0.4 0.3874593253968255
0.5 0.37034580280830376
0.6 0.38251587301587325
0.7 0.36457684676434654
0.8 0.35213502747252656
0.9 0.35205042735042796
1.0 0.366522496947496

0.1 0.5073769383394383
0.2 0.41180923382173373
0.3 0.3900478327228311
0.4 0.36808185286935347
0.5 0.3796386446886439
0.6 0.3612384920634919
0.7 0.35695010683760586
0.8 0.35796452991452954
0.9 0.35486738400488516
1.0 0.3561149877899891

0.1 0.4777323870573884
0.2 0.36238044871794794
0.3 0.40692448107448015
0.4 0.36561208791208727
0.5 0.3707291361416357
0.6 0.35621095848595974
0.7 0.35524488705738627
0.8 0.3551386752136752
0.9 0.3503515109890117
1.0 0.3457782051282055

lr
knn
nb
dt
rbfsvm
rf
ada
gbc
et
xgboost
lightgbm
catboost


==> tikz/recip_new_algs_original.txt <==
x y 
0.1 0.5761063034188036
0.2 0.4096246031746033
0.3 0.3885612942612944
0.4 0.37630036630036673
0.5 0.3685815628815625
0.6 0.38735885225885175
0.7 0.3855192918192911
0.8 0.382153510378511
0.9 0.3537717338217339
1.0 0.37681318681318715

0.1 0.5309218559218496
0.2 0.43681318681317916
0.3 0.39981684981684323
0.4 0.38461538461537864
0.5 0.37194749694749146
0.6 0.36440781440780945
0.7 0.3601343101343056
0.8 0.35860805860805406
0.9 0.35476190476190045
1.0 0.3518925518925477

0.1 0.6958168040293049
0.2 0.5167742368742364
0.3 0.42032414529914547
0.4 0.3964001221001223
0.5 0.3815821733821736
0.6 0.37188708791208835
0.7 0.36535525030525123
0.8 0.3606210622710622
0.9 0.3570764041514039
1.0 0.3543663919413916

0.1 0.9291819291819307
0.2 0.9133089133089152
0.3 0.9133089133089153
0.4 0.9078144078144098
0.5 0.8998778998779023
0.6 0.8992673992674011
0.7 0.9029304029304048
0.8 0.8980463980464002
0.9 0.8974358974358995
1.0 0.8949938949938973

0.1 0.45770784493284206
0.2 0.40937802197802453
0.3 0.38823531746031814
0.4 0.37628943833943757
0.5 0.36861599511599424
0.6 0.36331645299145243
0.7 0.35927939560439454
0.8 0.35630412087911983
0.9 0.3539217948717949
1.0 0.3526643467643462

0.1 0.9061492673992699
0.2 0.8889010989011007
0.3 0.8786904761904775
0.4 0.8735470085470107
0.5 0.8641132478632503
0.6 0.8616224053724065
0.7 0.8577152014652026
0.8 0.8548824786324817
0.9 0.8510485347985371
1.0 0.8487530525030548

0.1 0.6745713522588533
0.2 0.6450560286935297
0.3 0.6123608669108669
0.4 0.587047435897436
0.5 0.5772789224664221
0.6 0.5716380799755795
0.7 0.5620572344322339
0.8 0.5386399420024419
0.9 0.5428565934065931
1.0 0.5332108821733823

0.1 0.7778257783882768
0.2 0.7171915445665432
0.3 0.6763502442002455
0.4 0.6566135683760672
0.5 0.6323074786324796
0.6 0.6177527625152627
0.7 0.6002582722832722
0.8 0.5996770909645914
0.9 0.5867311965811948
1.0 0.5847455891330888

0.1 0.9165918803418824
0.2 0.9013888888888912
0.3 0.8931883394383423
0.4 0.884905372405374
0.5 0.8794413919413937
0.6 0.8757356532356555
0.7 0.8731974969474993
0.8 0.8716300366300385
0.9 0.8669627594627625
1.0 0.8626800976801003

0.1 0.9133117673992682
0.2 0.8894415598290594
0.3 0.8714765720390721
0.4 0.8625993437118443
0.5 0.8474751221001217
0.6 0.8447459706959711
0.7 0.8382623168498157
0.8 0.8360904761904763
0.9 0.8292795024420008
1.0 0.8301370268620276

0.1 0.8816722222222202
0.2 0.8384511599511613
0.3 0.8223626526251512
0.4 0.8091231227106243
0.5 0.795064010989012
0.6 0.7923325396825389
0.7 0.784698427960928
0.8 0.7794047619047613
0.9 0.7766580128205128
1.0 0.7667707264957273

0.1 0.8836330586080582
0.2 0.8593251526251519
0.3 0.8468354242979235
0.4 0.8382507936507952
0.5 0.8317525183150184
0.6 0.8261969474969468
0.7 0.8227096611721616
0.8 0.8192349969474978
0.9 0.8190732142857151
1.0 0.8133515415140421

lr
knn
nb
dt
rbfsvm
rf
ada
gbc
et
xgboost
lightgbm
catboost


==> tikz/recip_new_algs_random.txt <==
x y 
0.1 0.5723724053724055
0.2 0.44949957264957296
0.3 0.41703446275946265
0.4 0.44284926739926755
0.5 0.42561978021978014
0.6 0.3892043345543342
0.7 0.38420778388278387
0.8 0.3785140415140416
0.9 0.4292792429792426
1.0 0.37659194139194113

0.1 0.5267399267399209
0.2 0.4282356532356462
0.3 0.3971001221001157
0.4 0.3820818070818013
0.5 0.372313797313792
0.6 0.3619047619047573
0.7 0.35793650793650356
0.8 0.35805860805860346
0.9 0.3557997557997514
1.0 0.35262515262514843

0.1 0.4446638125763133
0.2 0.458104044566546
0.3 0.40424844322344333
0.4 0.38721141636141654
0.5 0.37595479242979296
0.6 0.3683208180708179
0.7 0.36289969474969447
0.8 0.35877292429792507
0.9 0.3557639499389501
1.0 0.3533775335775341

0.1 0.62759462759463
0.2 0.5854700854700856
0.3 0.5647130647130651
0.4 0.546398046398046
0.5 0.5384615384615373
0.6 0.5305250305250285
0.7 0.5256410256410243
0.8 0.5213675213675194
0.9 0.5170940170940147
1.0 0.5225885225885203

0.1 0.4577126984126952
0.2 0.4092862026862049
0.3 0.38820521978022027
0.4 0.37628977411477316
0.5 0.3686242979242972
0.6 0.36330488400488375
0.7 0.3592881257631253
0.8 0.3563044566544558
0.9 0.3539307692307696
1.0 0.3526599816849817

0.1 0.5864774114774135
0.2 0.5450610500610508
0.3 0.526846764346765
0.4 0.5121504884004879
0.5 0.5067918192918189
0.6 0.5004197191697185
0.7 0.49550976800976676
0.8 0.48778998778998733
0.9 0.48816391941391896
1.0 0.4847985347985333

0.1 0.5855611416361437
0.2 0.5560724511599534
0.3 0.5395874542124549
0.4 0.531242582417582
0.5 0.5284211080586081
0.6 0.5232939255189243
0.7 0.5187983821733835
0.8 0.5107913614163619
0.9 0.5135511752136747
1.0 0.5103651862026873

0.1 0.5686000305250328
0.2 0.5129392704517707
0.3 0.47996819291819304
0.4 0.46268707264957337
0.5 0.4477461996336994
0.6 0.441777640415141
0.7 0.432589239926742
0.8 0.4298399725274733
0.9 0.4240287698412686
1.0 0.4215545329670311

0.1 0.5742567155067166
0.2 0.5412774725274717
0.3 0.528496642246643
0.4 0.5174038461538454
0.5 0.5117506105006102
0.6 0.5034829059829056
0.7 0.5087728937728938
0.8 0.4921336996336994
0.9 0.48677960927960745
1.0 0.4947344322344318

0.1 0.6107275946275954
0.2 0.5617483516483515
0.3 0.548207264957265
0.4 0.5359164682539689
0.5 0.5221813949938947
0.6 0.5250948107448099
0.7 0.5176675671550669
0.8 0.5102559829059835
0.9 0.5048692460317463
1.0 0.5093814560439552

0.1 0.5960750763125765
0.2 0.5496727564102576
0.3 0.5319540293040286
0.4 0.5177791514041509
0.5 0.5067816849816852
0.6 0.49939897741147704
0.7 0.49250502136752344
0.8 0.4907527319902306
0.9 0.4901750305250313
1.0 0.48096596459096574

0.1 0.6003508699633692
0.2 0.5369565476190475
0.3 0.5496129731379723
0.4 0.5306248473748473
0.5 0.5297618437118445
0.6 0.5178928724053736
0.7 0.517746504884006
0.8 0.5105772588522604
0.9 0.5177178266178257
1.0 0.504578998778999

lr
knn
nb
dt
rbfsvm
rf
ada
gbc
et
xgboost
lightgbm
catboost

